Quantum gates by resonantly driving many-body eigenstates, with a focus on Polychronakos' model

Accurate, nontrivial quantum operations on many qubits are experimentally challenging. As opposed to the standard approach of compiling larger unitaries into sequences of 2-qubit gates, we propose a protocol on Hamiltonian control fields which implements highly selective multi-qubit gates in a strongly-coupled many-body quantum system. We exploit the selectiveness of resonant driving to exchange only 2 out of $2^N$ eigenstates of some background Hamiltonian, and discuss a basis transformation, the eigengate, that makes this operation relevant to the computational basis. The latter has a second use as a Hahn echo which undoes the dynamical phases due to the background Hamiltonian. We find that the error of such protocols scales favourably with the gate time as $t^{-2}$, but the protocol becomes inefficient with a growing number of qubits N. The framework is numerically tested in the context of a spin chain model first described by Polychronakos, for which we show that an earlier solution method naturally gives rise to an eigengate. Our techniques could be of independent interest for the theory of driven many-body systems.

==> 2019 Polychronakos ArXiv/img/a-b-plane-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'a-b-plane-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{92.90922546bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.96253307)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{a-b-plane-tex.pdf}}%
    \put(0.89013908,0.51899292){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08564911\unitlength}\raggedright $A$\end{minipage}}}%
    \put(0.04556252,0.51636901){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17129821\unitlength}\raggedright $-A$\end{minipage}}}%
    \put(0.49113673,0.88530663){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17129821\unitlength}\raggedright $B$\end{minipage}}}%
    \put(0.49317599,0.1452228){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17129821\unitlength}\raggedright $-B$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> 2019 Polychronakos ArXiv/img/hwp_driving_phases.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hwp_driving_phases.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{773.842091bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80255832)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hwp_driving_phases.pdf}}%
    \put(0.7682084,0.38746774){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28222257\unitlength}\raggedright $\sigma^x$\end{minipage}}}%
    \put(0.34412423,0.80191208){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32445515\unitlength}\raggedright $\sigma^y$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{hwp_driving_phases.pdf}}%
    \put(0.23999793,0.70418751){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0663128\unitlength}\raggedright \end{minipage}}}%
    \put(0.20421007,0.68208325){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08210156\unitlength}\raggedright \end{minipage}}}%
    \put(0.13855126,0.62876459){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2389366\unitlength}\raggedright $\omega t$\end{minipage}}}%
    \put(0.12450049,0.15464438){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2389366\unitlength}\raggedright $\omega t$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{hwp_driving_phases.pdf}}%
    \put(0.64868429,0.50183993){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2389366\unitlength}\raggedright $\phi$\end{minipage}}}%
    \put(0.2375727,0.70005156){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2389366\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.05068568,0.53185877){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2389366\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.04133202,0.23417465){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2389366\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.24258135,0.0642755){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2389366\unitlength}\raggedright $4$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{hwp_driving_phases.pdf}}%
    \put(0.30170652,0.72225401){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2389366\unitlength}\raggedright $\phi_1$\end{minipage}}}%
    \put(0.32630108,0.45576894){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26314602\unitlength}\raggedright \end{minipage}}}%
  \end{picture}%
\endgroup%

